Unicode at Gigabytes per Second

We often represent text using Unicode formats (UTF-8 and UTF-16). The UTF-8 format is increasingly popular, especially on the web (XML, HTML, JSON, Rust, Go, Swift, Ruby). The UTF-16 format is most common in Java, .NET, and inside operating systems such as Windows. Software systems frequently have to convert text from one Unicode format to the other. While recent disks have bandwidths of 5 GiB/s or more, conventional approaches transcode non-ASCII text at a fraction of a gigabyte per second. We show that we can validate and transcode Unicode text at gigabytes per second on current systems (x64 and ARM) without sacrificing safety. Our open-source library can be ten times faster than the popular ICU library on non-ASCII strings and even faster on ASCII strings.

==> lipsumspeedutf16utf8.tikz <==

\begin{tikzpicture}
    \begin{axis}[
        ybar=2*\pgflinewidth,
        bar width=5pt,
        axis x line*=bottom,
        axis y line*=left,
        enlarge x limits=1.0, 
        ylabel = {GB/s},
        symbolic x coords={ICU,ours},
        xtick = data,
        ymin=0,
        %ymax=5.1,    
        ymajorgrids=true,
        legend pos=north west,
        legend cell align=left,
        x tick label style={align=center},
        xticklabel style={rotate=320}
    ]
        \addplot[style={bblue,fill=bblue,mark=none}]
            coordinates {(ICU,  0.849)   (ours, 8.594)};
        \addplot[style={rred,fill=rred,mark=none}]
            coordinates {(ICU,  0.698) (ours,5.907)};
        \addplot[style={ggreen,fill=ggreen,mark=none}]
            coordinates {(ICU,   0.557)  (ours, 5.855	)};
        \addplot[style={ppurple,fill=ppurple,mark=none}]
            coordinates {(ICU,  0.651)    (ours,  5.789)};
        \legend{Arabic,Chinese,Japanese,Korean}
    \end{axis}
\end{tikzpicture}

==> lipsumspeedutf8utf16.tikz <==
\begin{tikzpicture}
    \begin{axis}[
       ybar=2*\pgflinewidth,
        bar width=4pt,
        axis x line*=bottom,
        axis y line*=left,
        enlarge x limits=0.5, 
        ylabel = {GB/s},
        symbolic x coords={ICU,u8u16,ours},
        xtick = data,
        ymin=0,
        %ymax=4.1,    
        ymajorgrids=true,
        legend pos=north west,
        legend cell align=left,
        x tick label style={align=center},
        xticklabel style={rotate=320}
    ]
        \addplot[style={bblue,fill=bblue,mark=none}]
            coordinates {(ICU,  0.517)  (u8u16, 1.322)  (ours, 2.509)};
        \addplot[style={rred,fill=rred,mark=none}]
            coordinates {(ICU, 1.151) (u8u16,  1.154) (ours,4.000)};
        \addplot[style={ggreen,fill=ggreen,mark=none}]
            coordinates {(ICU,  1.102) (u8u16,  1.156)  (ours,4.110	)};
        \addplot[style={ppurple,fill=ppurple,mark=none}]
            coordinates {(ICU,  1.179)   (u8u16,  1.154)  (ours,   2.389)};
        \legend{Arabic,Chinese,Japanese,Korean}
    \end{axis}
\end{tikzpicture}
